Benchmarking Image Sensors Under Adverse Weather Conditions for Autonomous Driving

Adverse weather conditions are very challenging for autonomous driving because most of the state-of-the-art sensors stop working reliably under these conditions. In order to develop robust sensors and algorithms, tests with current sensors in defined weather conditions are crucial for determining the impact of bad weather for each sensor. This work describes a testing and evaluation methodology that helps to benchmark novel sensor technologies and compare them to state-of-the-art sensors. As an example, gated imaging is compared to standard imaging under foggy conditions. It is shown that gated imaging outperforms state-of-the-art standard passive imaging due to time-synchronized active illumination.

==> data/ContrastAptina_bg.txt <==
dist_bg, err_bg, bg_fog_M, err_bg_fog_M, bg_fog_R, err_bg_fog_R
21.0,3.7999999999999998,0.15957120203528982,0.01138210817506163,0.03651968294254182,0.062533466642915592
34.0,3.5,0.26017951168494591,0.027697628659528739,0.059706427750695817,0.12546878832440259
56.0,5.7000000000000002,0.50375617061020861,0.010752510703762893,0.10619436584882692,0.028428528829763836


==> data/ContrastAptina_sm.txt <==
dist_sm, err_sm, sm_fog_M, err_sm_fog_M, sm_fog_R, err_sm_fog_R
13.0,6.5,0.17479763011427232,0.019482579303214009,0.039696851385738675,0.085977604378172381
21.0,1.8,0.19930352746571428,0.019250824289962328,0.045572176273721725,0.071679461798360072
34.0,4.5999999999999996,0.32667100837206714,0.010211586968874708,0.067311980813673733,0.046531745957676521
55.0,3.5,0.56910656186126618,0.022715062076750486,0.12428254397301552,0.04713471936725426


==> data/LargeFogStatsAptina.txt <==
dist, err, Ref_5, Ref_50, Ref_90, Ref_5_std, Ref_50_std, Ref_90_std
21.0,3.7999999999999998,0.16446883024720127,0.17869033391482775,0.22705736139483076,0.0142763221124073,0.012236215168558724,0.018239214009822816
34.0,3.5,0.14691966098737858,0.16880052003515669,0.24948058327538686,0.026775435810216401,0.019654223997481419,0.024492255451624711
56.0,5.7000000000000002,0.10451989832269928,0.2218483155301933,0.31431323126842498,0.018557558928935267,0.032710851334144087,0.038082370979821707


==> data/SmallFogStatsAptina.txt <==
dist, err, Ref_5, Ref_50, Ref_90, Ref_5_std, Ref_50_std, Ref_90_std
13.0,6.5,0.17415198352830713,0.20500095823734732,0.25107577041325829,0.0081972017520957983,0.016053977708979691,0.035400901525727259
21.0,1.8,0.15851045179110523,0.18241414424900218,0.24008464960797701,0.0097583494316967473,0.019187759809393076,0.035399430995760935
34.0,4.5999999999999996,0.13008513124788734,0.19705874738603907,0.25573547787894862,0.018196459285464164,0.01243287521940185,0.028478110107713974
55.0,3.5,0.092226889827348418,0.2357930055745508,0.33611744846693264,0.017993925501298521,0.042802241885894869,0.057599592049331384


==> data/entropy_bwv.txt <==
x, y, n, std_y
20.000000, 4.916963, 600, 0.319554
21.000000, 5.075520, 602, 0.291253
22.000000, 5.139931, 484, 0.220169
23.000000, 5.189626, 271, 0.293620
24.000000, 5.123100, 121, 0.361977
30.000000, 5.986998, 151, 0.406925
31.000000, 5.841334, 359, 0.334404
32.000000, 5.886947, 240, 0.401538
33.000000, 5.725801, 844, 0.343945
34.000000, 6.045593, 935, 0.290025
35.000000, 5.975223, 753, 0.342558
36.000000, 6.200656, 121, 0.014263
51.000000, 6.486688, 121, 0.527814
52.000000, 6.456955, 391, 0.580479
53.000000, 6.401268, 390, 0.666400
54.000000, 6.490646, 483, 0.538634
55.000000, 6.439207, 181, 0.512639
56.000000, 6.532428, 513, 0.589074


==> data/entropy_standard.txt <==
x, y, z, n, std_y, std_z
20.000000, 4.848905, 4.837217, 399, 0.204220, 0.213241
21.000000, 4.875123, 4.857928, 396, 0.239541, 0.252186
22.000000, 4.885286, 4.873066, 317, 0.222091, 0.231781
23.000000, 4.889696, 4.869526, 178, 0.299251, 0.315878
24.000000, 4.874049, 4.851776, 80, 0.316919, 0.331819
30.000000, 5.303579, 5.314736, 99, 0.055806, 0.059229
31.000000, 5.233828, 5.245039, 238, 0.170329, 0.176029
32.000000, 5.152589, 5.161333, 159, 0.148513, 0.151758
33.000000, 5.110102, 5.114477, 554, 0.366691, 0.386222
34.000000, 5.241207, 5.248522, 616, 0.200743, 0.208023
35.000000, 5.195202, 5.201078, 495, 0.313430, 0.329572
36.000000, 5.278827, 5.283484, 79, 0.017290, 0.016474
51.000000, 5.492165, 5.509156, 79, 0.345155, 0.354263
52.000000, 5.498924, 5.511400, 258, 0.557080, 0.577523
53.000000, 5.538161, 5.545857, 258, 0.629129, 0.653061
54.000000, 5.547697, 5.560176, 317, 0.517445, 0.537447
55.000000, 5.538236, 5.552479, 120, 0.449847, 0.467224
56.000000, 5.518199, 5.530303, 339, 0.513899, 0.532706


==> data/fit.txt <==
x_5,fit90,fit50,fit5
3.075,0.69757,0.52659,0.18156
3.225,0.68507,0.5159,0.17954
3.375,0.67283,0.50548,0.17756
3.525,0.66085,0.49532,0.17562
3.675,0.64912,0.4854,0.17372
3.825,0.63764,0.47574,0.17187
3.975,0.6264,0.46631,0.17005
4.125,0.6154,0.45712,0.16828
4.275,0.60463,0.44816,0.16654
4.425,0.5941,0.43942,0.16484
4.575,0.58378,0.4309,0.16318
4.725,0.57369,0.4226,0.16156
4.875,0.56381,0.4145,0.15998
5.025,0.55415,0.40661,0.15843
5.175,0.54469,0.39892,0.15691
5.325,0.53543,0.39142,0.15543
5.475,0.52637,0.38411,0.15399
5.625,0.51751,0.37698,0.15258
5.775,0.50884,0.37004,0.1512
5.925,0.50035,0.36328,0.14985
6.075,0.49205,0.35668,0.14854
6.225,0.48393,0.35026,0.14726
6.375,0.47598,0.344,0.146
6.525,0.46821,0.3379,0.14478
6.675,0.4606,0.33196,0.14359
6.825,0.45317,0.32618,0.14243
6.975,0.44589,0.32054,0.14129
7.125,0.43877,0.31505,0.14019
7.275,0.43181,0.3097,0.13911
7.425,0.425,0.30449,0.13806
7.575,0.41835,0.29942,0.13703
7.725,0.41183,0.29448,0.13604
7.875,0.40547,0.28967,0.13506
8.025,0.39924,0.28499,0.13412
8.175,0.39315,0.28043,0.1332
8.325,0.3872,0.27599,0.1323
8.475,0.38137,0.27167,0.13143
8.625,0.37568,0.26747,0.13058
8.775,0.37012,0.26337,0.12975
8.925,0.36468,0.25939,0.12895
9.075,0.35936,0.25552,0.12817
9.225,0.35416,0.25175,0.12741
9.375,0.34908,0.24808,0.12667
9.525,0.34412,0.24451,0.12595
9.675,0.33926,0.24104,0.12526
9.825,0.33452,0.23766,0.12458
9.975,0.32989,0.23438,0.12393
10.125,0.32536,0.23118,0.12329
10.275,0.32093,0.22808,0.12268
10.425,0.31661,0.22506,0.12208
10.575,0.31238,0.22212,0.1215
10.725,0.30825,0.21927,0.12094
10.875,0.30422,0.2165,0.1204
11.025,0.30028,0.2138,0.11988
11.175,0.29643,0.21118,0.11937
11.325,0.29268,0.20864,0.11888
11.475,0.28901,0.20616,0.11841
11.625,0.28542,0.20376,0.11795
11.775,0.28192,0.20143,0.11751
11.925,0.27851,0.19917,0.11708
12.075,0.27517,0.19697,0.11668
12.225,0.27191,0.19483,0.11628
12.375,0.26873,0.19276,0.1159
12.525,0.26563,0.19075,0.11554
12.675,0.2626,0.1888,0.11519
12.825,0.25964,0.1869,0.11485
12.975,0.25675,0.18506,0.11453
13.125,0.25394,0.18328,0.11422
13.275,0.25119,0.18155,0.11393
13.425,0.24851,0.17988,0.11365
13.575,0.24589,0.17825,0.11338
13.725,0.24334,0.17668,0.11312
13.875,0.24086,0.17515,0.11288
14.025,0.23843,0.17367,0.11264
14.175,0.23606,0.17224,0.11242
14.325,0.23375,0.17085,0.11222
14.475,0.2315,0.16951,0.11202
14.625,0.22931,0.16821,0.11183
14.775,0.22717,0.16695,0.11166
14.925,0.22509,0.16573,0.11149
15.075,0.22306,0.16456,0.11134
15.225,0.22108,0.16342,0.1112
15.375,0.21915,0.16231,0.11106
15.525,0.21727,0.16125,0.11094
15.675,0.21544,0.16022,0.11083
15.825,0.21366,0.15922,0.11072
15.975,0.21192,0.15826,0.11063
16.125,0.21023,0.15734,0.11054
16.275,0.20858,0.15644,0.11047
16.425,0.20698,0.15558,0.1104
16.575,0.20542,0.15474,0.11034
16.725,0.2039,0.15394,0.11029
16.875,0.20243,0.15317,0.11025
17.025,0.20099,0.15242,0.11021
17.175,0.19959,0.1517,0.11019
17.325,0.19823,0.15101,0.11017
17.475,0.19691,0.15035,0.11016
17.625,0.19563,0.14971,0.11016
17.775,0.19438,0.14909,0.11016
17.925,0.19316,0.1485,0.11017
18.075,0.19198,0.14793,0.11019
18.225,0.19084,0.14739,0.11022
18.375,0.18972,0.14686,0.11025
18.525,0.18864,0.14636,0.11029
18.675,0.18759,0.14588,0.11033
18.825,0.18657,0.14542,0.11038
18.975,0.18559,0.14498,0.11044
19.125,0.18463,0.14456,0.1105
19.275,0.1837,0.14416,0.11057
19.425,0.18279,0.14378,0.11065
19.575,0.18192,0.14342,0.11073
19.725,0.18107,0.14307,0.11081
19.875,0.18025,0.14274,0.1109
20.025,0.17945,0.14242,0.111
20.175,0.17868,0.14212,0.1111
20.325,0.17794,0.14184,0.11121
20.475,0.17721,0.14157,0.11132
20.625,0.17651,0.14132,0.11144
20.775,0.17584,0.14108,0.11156
20.925,0.17518,0.14085,0.11168
21.075,0.17455,0.14064,0.11182
21.225,0.17394,0.14044,0.11195
21.375,0.17335,0.14026,0.11209
21.525,0.17279,0.14008,0.11223
21.675,0.17224,0.13992,0.11238
21.825,0.17171,0.13977,0.11253
21.975,0.1712,0.13963,0.11268
22.125,0.17071,0.1395,0.11284
22.275,0.17023,0.13939,0.11301
22.425,0.16978,0.13928,0.11317
22.575,0.16934,0.13918,0.11334
22.725,0.16892,0.13909,0.11351
22.875,0.16852,0.13902,0.11369
23.025,0.16813,0.13895,0.11387
23.175,0.16775,0.13889,0.11405
23.325,0.1674,0.13884,0.11424
23.475,0.16706,0.13879,0.11443
23.625,0.16673,0.13876,0.11462
23.775,0.16642,0.13873,0.11481
23.925,0.16612,0.13871,0.11501
24.075,0.16583,0.1387,0.11521
24.225,0.16556,0.13869,0.11541
24.375,0.1653,0.13869,0.11562
24.525,0.16506,0.1387,0.11582
24.675,0.16482,0.13871,0.11603
24.825,0.1646,0.13873,0.11625
24.975,0.16439,0.13876,0.11646
25.125,0.1642,0.13879,0.11668
25.275,0.16401,0.13883,0.1169
25.425,0.16383,0.13887,0.11712
25.575,0.16367,0.13892,0.11734
25.725,0.16351,0.13897,0.11756
25.875,0.16337,0.13903,0.11779
26.025,0.16323,0.1391,0.11802
26.175,0.16311,0.13916,0.11825


==> data/rawDataAptinaOncommingCarEvaluation50mTest22Day2.txt <==
x_5, mean_5, std_5, x_50, mean_50, std_50, x_90, mean_90, std_90, scenario, brightway
4.7249999999999996,0.080543858416485106,0.0040835471622540521,4.7249999999999996,0.22587431355613413,0.022189856182467892,4.7249999999999996,0.32200501184117541,0.021723230761191217
4.875,0.082699329683575226,0.00087722935974678888,4.875,0.22644671626798626,0.0080059365753377444,4.875,0.33244807505638835,0.0040016881237417952
5.0250000000000004,0.084612011289948191,0.0066221942192417407,5.0250000000000004,0.20291845944614678,0.012907408317551043,5.0250000000000004,0.32973144888354189,0.055863562512419314
5.1749999999999998,0.097698810435546402,0.00085845315600784078,5.1749999999999998,0.23181430190265959,0.0061894715962556978,5.1749999999999998,0.39335486771716627,0.0065908511648150175
5.3249999999999993,0.10119422310513518,0.0033636524016127977,5.3249999999999993,0.22851223792749212,0.023848146860584379,5.3249999999999993,0.40806356799369048,0.007101584527203446
5.4749999999999996,0.10681555912419853,0.0012341447861751312,5.4749999999999996,0.24644825700400941,0.0014023433314927468,5.4749999999999996,0.41191199110961757,0.0077580448339907475
5.625,0.11054180371111708,0.002087238487950031,5.625,0.25505474000213202,0.0037742518910447802,5.625,0.39020314620077973,0.0039257288059460094
5.7750000000000004,0.11194626096047769,0.012547683648790534,5.7750000000000004,0.24994394004791487,0.044738321279820858,5.7750000000000004,0.38870091623336017,0.041354001359900312
5.9249999999999998,0.12436504694692685,0.00094532062284342216,5.9249999999999998,0.26735889782954503,0.0022660934132221677,5.9249999999999998,0.42444600767635582,0.0027751028151286931
6.0749999999999993,0.12882645095627504,0.0015887480627700275,6.0749999999999993,0.27216446122480686,0.0029082792357657591,6.0749999999999993,0.4472347010325578,0.013166853709192917
6.2249999999999996,0.13564854731117443,0.0022449300429396965,6.2249999999999996,0.28555811807150955,0.006111140593871656,6.2249999999999996,0.47181382627358348,0.0040766150851169469
6.375,0.13961138339803347,0.0012523129644405125,6.375,0.2884015005962598,0.00368622277962767,6.375,0.47505061361707984,0.0037195893176626719
6.5250000000000004,0.14805640961013658,0.0013652044844029286,6.5250000000000004,0.29631171198385609,0.0020342685327936439,6.5250000000000004,0.47212602359439365,0.0034119337948188442
6.6749999999999998,0.14294198633778357,0.0071592943873120159,6.6749999999999998,0.28635388807273904,0.042160180347391552,6.6749999999999998,0.47207890371456268,0.018766996747253569
6.8249999999999993,0.14902453435844479,0.00082227838784837447,6.8249999999999993,0.33076602188705329,0.0033266329143413326,6.8249999999999993,0.48186223994548893,0.0026177726430713236
6.9749999999999996,0.15533991441975595,0.0034936040410750882,6.9749999999999996,0.33958736021878716,0.012811639575924549,6.9749999999999996,0.50130078379159571,0.012895969690716338
7.125,0.15883221371972409,0.0089049610149452927,7.125,0.37510651126786315,0.014213151797339226,7.125,0.51292600376322961,0.051642077656952418
7.2749999999999995,0.17285582112000641,0.0042564635836564273,7.2749999999999995,0.39046644161487465,0.0096612328153169204,7.2749999999999995,0.53133079937986183,0.010334296066458986
7.4249999999999998,0.17970266294649484,0.0030541494276140539,7.4249999999999998,0.39857856203787523,0.017316713145966327,7.4249999999999998,0.52162583116631855,0.0044863333598453908
7.5749999999999993,0.17720719192238071,0.001965425573960863,7.5749999999999993,0.41745129548909427,0.0020763210440258736,7.5749999999999993,0.52453360076191191,0.001859555813366938
7.7249999999999996,0.18106765997513974,0.0042077927005504719,7.7249999999999996,0.39999568440093641,0.010137808573527377,7.7249999999999996,0.52761514070230187,0.0086662760609873182
7.875,0.17716643684411842,0.0,7.875,0.40182560005061252,0.0,7.875,0.53571357448632728,0.0
8.0249999999999986,0.18197435831521197,0.0058404736831617222,8.0249999999999986,0.39259680898860155,0.0079674175126642956,8.0249999999999986,0.51940838064338979,0.016680626339278928
8.1750000000000007,0.19491300138135106,0.0089160525210369261,8.1750000000000007,0.36770711624731539,0.011603975349920496,8.1750000000000007,0.50364383109476574,0.0039306120089134394
8.3249999999999993,0.20796547335641091,0.0037660442322491796,8.3249999999999993,0.35794218913984183,0.015682656396233573,8.3249999999999993,0.49924040161558464,0.0039878177697562998
8.4749999999999996,0.21224236564651988,0.0015234411757459609,8.4749999999999996,0.31426236674531671,0.0048455425182582744,8.4749999999999996,0.49406117629359986,0.0042306180340439623
8.625,0.18735970118275122,0.037770656180450578,8.625,0.31727059296249471,0.06063349690016813,8.625,0.46587116949304519,0.083351302348343939
8.7749999999999986,0.18545878183716455,0.0062415329849767592,8.7749999999999986,0.36615224354596537,0.0036121461301266496,8.7749999999999986,0.50972192416652184,0.0056205603697584003
8.9250000000000007,0.18982205954415332,0.002129452546890519,8.9250000000000007,0.35837607306842822,0.0055229804099285176,8.9250000000000007,0.49383760763752377,0.0053840648665104364
9.0749999999999993,0.19617948579363356,0.0020121742853850674,9.0749999999999993,0.35709424142377005,0.0016365698181132005,9.0749999999999993,0.48820413587654798,0.0089861808131870505
9.2249999999999996,0.20548358755748747,0.0071627497717383914,9.2249999999999996,0.35654059984856784,0.0022146581518130569,9.2249999999999996,0.51501172990370381,0.013882017656607654
9.375,0.20782355501275201,0.0072622566643780091,9.375,0.34360964123651322,0.017484326904216398,9.375,0.52599922992312409,0.0063754374375480562
9.5249999999999986,0.21249569089270598,0.005105608007085192,9.5249999999999986,0.34635150154348032,0.0056076522732909683,9.5249999999999986,0.51360070470752217,0.0077139554428464537
9.6750000000000007,0.23564494149543921,0.0099405158596564056,9.6750000000000007,0.34969611838645914,0.0019801384863525513,9.6750000000000007,0.50965570077859879,0.010686645383639908
9.8249999999999993,0.21233812165880259,0.011457855313999454,9.8249999999999993,0.34097152229739769,0.0031956871868087872,9.8249999999999993,0.49435525995528257,0.029797257865566078
9.9749999999999996,0.20181810258650934,0.014462631046920561,9.9749999999999996,0.32626640232990584,0.022130365577657896,9.9749999999999996,0.4885642730792345,0.020931693492966631
10.125,0.20544387173406647,0.0039849758333891476,10.125,0.33338170754168889,0.0060043405495607801,10.125,0.50492554409453394,0.0070318345543697539
10.274999999999999,0.21219371862438713,0.011316719407054154,10.274999999999999,0.33244743123458431,0.012474525862808237,10.274999999999999,0.47755092309223751,0.03133445147867648
10.425000000000001,0.21650074236814995,0.0043669865950007655,10.425000000000001,0.33737767194569196,0.0030644788555773315,10.425000000000001,0.49222086876017052,0.0056187606686659373
10.574999999999999,0.21711047007344872,0.015374317994993661,10.574999999999999,0.32110458535553299,0.023720252978683104,10.574999999999999,0.48652510662662857,0.003396618714026251
10.725,0.21877786249659095,0.0038395133051086334,10.725,0.32358938351524769,0.0028177872970547974,10.725,0.51596773010243646,0.011208081648766192
10.875,0.23788967613530845,0.0053542165532543843,10.875,0.32649163840450823,0.0010200045920335911,10.875,0.51191437767839154,0.015323740919709578
11.024999999999999,0.23941622047641195,0.0032568828480872194,11.024999999999999,0.32465191916352126,0.0013646427390584905,11.024999999999999,0.52292546827629105,0.014524590876405716
11.175000000000001,0.24542972443122857,0.0042145962402087194,11.175000000000001,0.31838214058678194,0.0018458828846687322,11.175000000000001,0.48491994009325906,0.0073067304374964063
11.324999999999999,0.24611463926634741,0.0096954234563491788,11.324999999999999,0.3149854868164752,0.00058649851517239505,11.324999999999999,0.47140988501116987,0.0097688500172807505
11.475,0.2434765309659257,0.0032277891815403323,11.475,0.31064366935606352,0.002728152735883537,11.475,0.46292011766992569,0.02184042003049699
11.625,0.23162586742362609,0.0078820586697167239,11.625,0.2945111404358991,0.016931736779624975,11.625,0.47645813793750758,0.010987969562316088
11.774999999999999,0.24218642508874683,0.004442822486374177,11.774999999999999,0.30511819677152513,0.0027231993764066367,11.774999999999999,0.49391925081080779,0.012405297489008756
11.925000000000001,0.24257769027405596,0.0029629311049245146,11.925000000000001,0.30708315018140059,0.0019266080875310707,11.925000000000001,0.46312036255250916,0.0053950250614879488
12.074999999999999,0.24491625373750989,0.0023854812740114152,12.074999999999999,0.30067205650662687,0.0005468075339495795,12.074999999999999,0.45905392205480899,0.0024148474491365191
12.225,0.24742968465466625,0.0035461589309592374,12.225,0.29966203598033803,0.0061427580457290697,12.225,0.47133512594602589,0.0083930658336312369
12.375,0.26513309661193191,0.0057781501413805159,12.375,0.31672181258519611,0.0020422392336756487,12.375,0.46298359252768945,0.0093112284835771414
12.524999999999999,0.25908311375657572,0.0049802911320606215,12.524999999999999,0.30637632265181974,0.0042210546099495164,12.524999999999999,0.4695077212693804,0.0039220177542339356
12.675000000000001,0.26977578600691038,0.0031846497345858053,12.675000000000001,0.31079897191803429,0.0038073839212395674,12.675000000000001,0.46176638863969077,0.0048516371939162084
12.824999999999999,0.27324077641719996,0.0085583233294799985,12.824999999999999,0.33104830440164934,0.0053039033944380322,12.824999999999999,0.447592515515709,0.016325981406841446
12.975,0.26965252736024642,0.00067687999121915875,12.975,0.32991819405734213,0.0035898976434518234,12.975,0.46845605675620894,0.0070720951692171841
13.125,0.26766890492829487,0.0032803822636374635,13.125,0.3127447312776383,0.0041308135627288814,13.125,0.45564859657011586,0.0050624450928596389
13.274999999999999,0.27893888914287923,0.0072037729087942584,13.274999999999999,0.33903790040231763,0.016047227468228429,13.274999999999999,0.46407506852291869,0.0017857999084362473
13.425000000000001,0.28351564979521332,0.0037390865915474933,13.425000000000001,0.34594076625062647,0.010588821466311134,13.425000000000001,0.46418312742397505,0.0033011513698278385
13.574999999999999,0.27588187661750591,0.0021661358112725661,13.574999999999999,0.31515259017218322,0.0027111085434889989,13.574999999999999,0.45499969998430823,0.0037425972643455366
13.725,0.27169980419190021,0.0037315085432103987,13.725,0.31785810514485047,0.0071960765755034002,13.725,0.44763729359745796,0.004541580638055512
13.875,0.27737907407728857,0.0031411503020965952,13.875,0.33120890718548562,0.0062335821134522117,13.875,0.43594735694791514,0.0063411612795880165
14.024999999999999,0.27406871264486776,0.0018440725793283114,14.024999999999999,0.30888998992556904,0.007831255520865844,14.024999999999999,0.43732208601118228,0.0034358449320193536
14.175000000000001,0.2670358586739125,0.0014835242420313322,14.175000000000001,0.29068703720709577,0.0029479444805731556,14.175000000000001,0.42851884196112361,0.0070053835723587364
14.324999999999999,0.27312202724821072,0.0056499300856737381,14.324999999999999,0.31076141498299387,0.0074633831273052858,14.324999999999999,0.42617441468324496,0.015994099048666801
14.474999999999998,0.28744670268408157,0.0012489867205211324,14.474999999999998,0.32212205232601282,0.0023078548940957742,14.474999999999998,0.45344423900798181,0.011665907353269363
14.625,0.28825176689946252,0.0013995039658135384,14.625,0.31078948298394843,0.0060282415953911653,14.625,0.4444751857334362,0.013079980154288675
14.774999999999999,0.28672911402001,0.0013881076052044054,14.774999999999999,0.30048065543826236,0.0028629972698392134,14.774999999999999,0.44603719255359964,0.0095950152465843208
14.925000000000001,0.28630358248142668,0.012557537629632923,14.925000000000001,0.32256487549689217,0.026013513890558795,14.925000000000001,0.43512445110190601,0.013981173734082964
15.074999999999999,0.32282148685658024,0.0097157382558307141,15.074999999999999,0.39438028035089023,0.0099077697331029901,15.074999999999999,0.45333722000497034,0.0047059020014897915
15.224999999999998,0.31861575381017043,0.0058471666674131274,15.224999999999998,0.38152585481093748,0.0075514105352045818,15.224999999999998,0.45258773952802822,0.0040978042487624265
15.375,0.35710477066261803,0.022352054120108114,15.375,0.41536169938345791,0.013684643633124069,15.375,0.46784143644632553,0.0029282324354055027
15.524999999999999,0.41257911884612508,0.0063957608838584373,15.524999999999999,0.44693870601339131,0.0069787076122845154,15.524999999999999,0.50204697643817464,0.011571542396789876
15.675000000000001,0.42791312798186648,0.002938310793159656,15.675000000000001,0.46857614727292707,0.0036765921837845945,15.675000000000001,0.52265607933318359,0.0030203224245133895
15.824999999999999,0.40177125810830339,0.049456802940561213,15.824999999999999,0.43630841653369207,0.052255368869799868,15.824999999999999,0.48897231176795125,0.060935266710608352
15.975,0.43869270326747106,0.010245661189523839,15.975,0.4603901866003754,0.0030955889763021136,15.975,0.52111069947364175,0.014745709095908974
16.125,0.44149607115645073,0.0027208471489768896,16.125,0.47356934659780869,0.0056850322691772096,16.125,0.54585174660815916,0.0042263991809207606
16.274999999999999,0.44484761998915245,0.00054609162195442271,16.274999999999999,0.49540631911333866,0.0026465141009918225,16.274999999999999,0.56012939939989914,0.0017059518703664601
16.424999999999997,0.44799668103142476,0.0061669053495186027,16.424999999999997,0.49597204962897856,0.0069553251071225045,16.424999999999997,0.55535771898335851,0.0071187762908510137
16.574999999999999,0.4290367891790986,0.029158750334721897,16.574999999999999,0.50694309336407617,0.014939361047241636,16.574999999999999,0.54347267993364701,0.037230048401345771
16.725000000000001,0.40032980628047432,0.0039257949636161919,16.725000000000001,0.50916122106099915,0.0041162390772190409,16.725000000000001,0.50192406119967214,0.010030728481317815
16.875,0.4054765798149379,0.011152052529236494,16.875,0.51731224533100817,0.0093552790396411907,16.875,0.51335726964761486,0.01195576836228142
17.024999999999999,0.37113648685680267,0.020897280435341611,17.024999999999999,0.50213511073673733,0.0053677607559773997,17.024999999999999,0.39532502107015399,0.036595933110315629
17.174999999999997,0.33780041320969512,0.0015629490431988981,17.174999999999997,0.50330794063615203,0.0093552098119534244,17.174999999999997,0.361795488542417,0.0036941219310351945
17.324999999999999,0.4078766734981995,0.047480099623225573,17.324999999999999,0.51231019573447145,0.014891590391169008,17.324999999999999,0.5147010280167239,0.077840729544455825
17.475000000000001,0.49741763354740548,0.015381767604508507,17.475000000000001,0.54292546600960445,0.0098569658178576658,17.475000000000001,0.58784675999177405,0.0054572987130420414
17.625,0.49172962140077398,0.0076824338394533929,17.625,0.57053079262258566,0.01022931512981356,17.625,0.58397060547610835,0.0062742727712267977
17.774999999999999,0.47042944400767095,0.011562212735021542,17.774999999999999,0.55593890814508884,0.0091780222290749006,17.774999999999999,0.54707766981685857,0.0056283730097953996
17.924999999999997,0.4974090283920628,0.0032465024255603049,17.924999999999997,0.56697493695362333,0.0062939653144911028,17.924999999999997,0.55221099183930811,0.0061594937451883861
18.074999999999999,0.49068187347008702,0.022712824559622757,18.074999999999999,0.56023403969339458,0.013374689078630788,18.074999999999999,0.55370661507368679,0.022575549282737514
18.225000000000001,0.49525734799696358,0.0062220012112472571,18.225000000000001,0.55448583910162585,0.019568030141080328,18.225000000000001,0.56002268500182872,0.00011353799696548313
18.375,0.49703773861352979,0.0039917958019190349,18.375,0.56662008323942081,0.020502421039534185,18.375,0.55554647339320984,0.0014817303231556519
18.524999999999999,0.49900835930634729,0.0012733403230914221,18.524999999999999,0.5367373274977989,0.003256251869646635,18.524999999999999,0.55255196054926159,0.0006288437817662879
18.674999999999997,0.48535096911953335,0.0082076146309420124,18.674999999999997,0.51369238925092209,0.0084655760593974547,18.674999999999997,0.54604687512559336,0.0070636968247976594
18.824999999999999,0.48136203045745496,0.00089464747236193086,18.824999999999999,0.51838815970456165,0.0031063518167034712,18.824999999999999,0.54120028631032024,0.0011906434904738056
18.975000000000001,0.4799169289945352,0.00079497899346649766,18.975000000000001,0.50944038726998575,0.0035869863261261824,18.975000000000001,0.54080576376429235,0.0014317694634386909
19.125,0.48121408875676253,0.0015447613565363458,19.125,0.52209524958388609,0.0047604933384359643,19.125,0.53810594684032886,0.0023391509706985739
19.274999999999999,0.47598480462509307,0.0054996055274947105,19.274999999999999,0.51771755575908662,0.01271392458253664,19.274999999999999,0.52718656186422785,0.0095483718958964282
19.424999999999997,0.43767087735454452,0.07021618892081366,19.424999999999997,0.46904560742457274,0.083286565852843913,19.424999999999997,0.49381584382852595,0.067505114143853143
19.574999999999999,0.45771552164810847,0.039019039417530377,19.574999999999999,0.48805904681145451,0.048534764477519372,19.574999999999999,0.51315094768610103,0.035330968884691998
19.725000000000001,0.46183235793850469,0.022639231753213595,19.725000000000001,0.50524994140025514,0.0080619199092874256,19.725000000000001,0.50031122795564009,0.042560081596647405
19.875,0.47455058274586487,0.0014444071632818314,19.875,0.51270765066878643,0.0039185329793355785,19.875,0.5206013301243495,0.0012523614561880505
20.024999999999999,0.48129938631453212,0.0012277674329065752,20.024999999999999,0.52227566800089953,0.0033467493569115086,20.024999999999999,0.53984940818796179,0.0047390033934288081
20.174999999999997,0.48443502987132347,0.0031921908704657808,20.174999999999997,0.51061894971097899,0.0062295230191626956,20.174999999999997,0.5448857861791645,0.0019066200103308509
20.324999999999999,0.4734126499720982,0.035208900926164403,20.324999999999999,0.48619709912009523,0.03773856641633886,20.324999999999999,0.53130618526001328,0.027239421057201611
20.475000000000001,0.49367291675784897,0.00073247886393778324,20.475000000000001,0.50245513603974956,0.00037719476918376071,20.475000000000001,0.55184393171644919,0.00040953901165979953
20.625,0.50019745955836759,0.0029826323487009733,20.625,0.51451558618213988,0.0067015260247058452,20.625,0.55368728331293915,0.001209965795317555
20.774999999999999,0.49728109473751569,0.0035270156769472874,20.774999999999999,0.51680856696936794,0.016353032332044194,20.774999999999999,0.55444888863402808,0.0059323413907967559
20.924999999999997,0.49448320540435814,0.0,20.924999999999997,0.54277470197335653,0.0,20.924999999999997,0.56462210984603789,0.0
22.574999999999999,0.42081852883660592,0.002191054781395483,22.574999999999999,0.43118975432767348,0.0044711826778319327,22.574999999999999,0.45731084774702024,0.00083917070021046478
22.725000000000001,0.38424528999647234,0.056053796387876234,22.725000000000001,0.3988461667349042,0.05908950020043411,22.725000000000001,0.41763771246092601,0.062535749899035473
22.875,0.42286834799145667,0.032564167275244853,22.875,0.42733026235598437,0.039244996033997975,22.875,0.45640567581506197,0.028984258662105349
23.024999999999999,0.3667185109933358,0.012053539995268587,23.024999999999999,0.37351078863537174,0.019291165284807933,23.024999999999999,0.40414129558932854,0.012790949150799669
23.324999999999999,0.45039534217136801,0.0,23.324999999999999,0.46104749043782556,0.0,23.324999999999999,0.46927007597581943,0.0


==> data/rawDataAptinaTest19Day2LightFog50m.txt <==
x_5, mean_5, std_5, x_50, mean_50, std_50, x_90, mean_90, std_90, scenario, brightway
3.0750000000000002,0.051225030360550566,0.0,3.0750000000000002,0.10101821923107143,0.0,3.0750000000000002,0.15822242352396584,0.0
3.2249999999999996,0.049522191173606629,0.00070364961410334043,3.2249999999999996,0.10012356372979392,0.0042209118106632595,3.2249999999999996,0.14574512448831298,0.011595056066083038
3.375,0.050630054478279091,0.0010122827064128835,3.375,0.11005729889394571,0.0048977120210430816,3.375,0.17342335725474148,0.02531083386390728
3.5249999999999995,0.05256420612366227,0.00086180516252695521,3.5249999999999995,0.12504241897168228,0.0051740544264582307,3.5249999999999995,0.199402362220469,0.019370038537623174
3.6749999999999998,0.053443653239677209,0.0020968514562081926,3.6749999999999998,0.13019538253683011,0.0034993809662485823,3.6749999999999998,0.21480742868980493,0.029766135879349058
3.8250000000000002,0.055645911809584593,0.00028220957688046067,3.8250000000000002,0.13733658499937462,0.0013013213200352841,3.8250000000000002,0.23403063194719709,0.0015802674190429837
3.9749999999999996,0.05842798568801498,0.0015224001828032445,3.9749999999999996,0.1429316705180447,0.014119805511801911,3.9749999999999996,0.2352516476200999,0.0068420080902175011
4.125,0.060557153851532014,0.0012130963445537869,4.125,0.15120992252574586,0.0020871583649696712,4.125,0.23968834837572053,0.0030510114763607123
4.2750000000000004,0.062188035504121289,0.0011587051873344833,4.2750000000000004,0.15324192727039967,0.0011677808883444696,4.2750000000000004,0.24427759480394054,0.0032823464066845357
4.4249999999999998,0.064578644729308382,0.00099369398025549345,4.4249999999999998,0.15990374662631107,0.0018625458861366096,4.4249999999999998,0.25075805116682159,0.0037625386613771811
4.5749999999999993,0.064698947686489997,0.0006634900038052173,4.5749999999999993,0.16413301165262212,0.0013613820858574721,4.5749999999999993,0.25283178692431213,0.0018422317433811322
4.7249999999999996,0.064051528916132888,0.0013236664621488203,4.7249999999999996,0.1622169969487659,0.00082735997696589995,4.7249999999999996,0.25145318878579648,0.0025371948185126001
4.875,0.071272335943832324,0.0020970649185387356,4.875,0.17064505656095205,0.0017298560096053624,4.875,0.25457270041294239,0.0032713251623225706
5.0250000000000004,0.07151158172537582,0.0023773626623569194,5.0250000000000004,0.16879278830301409,0.0023906334392453342,5.0250000000000004,0.25437614676137899,0.0017571228579866894
5.1749999999999998,0.073505049483785528,0.0018602616440339646,5.1749999999999998,0.16798984382354615,0.0033023191628804849,5.1749999999999998,0.25467510547424638,0.0023993631186036645
5.3249999999999993,0.075584643040281438,0.0013078881303082283,5.3249999999999993,0.17430471326161789,0.0021573306755055801,5.3249999999999993,0.26153738008894917,0.0014220146335708632
5.4749999999999996,0.083125770967988857,0.0048806644883568843,5.4749999999999996,0.17378099216829182,0.00093054290693072477,5.4749999999999996,0.26295722661457083,0.0025130920181547036
5.625,0.076663357033610852,0.0021371434653493708,5.625,0.17357456365691382,0.0038473333399976373,5.625,0.26032804340580507,0.0017416127227546591
5.7750000000000004,0.079688968044841851,0.0025782170001351253,5.7750000000000004,0.17298587153946951,0.0030428311187513536,5.7750000000000004,0.26308428968576136,0.0046800991918348727
5.9249999999999998,0.086881759757781729,0.0040920333053408317,5.9249999999999998,0.17264801088596132,0.002613578895270446,5.9249999999999998,0.2738451535734,0.0020282815471748834
6.0749999999999993,0.086481164791138584,0.0013876756507775229,6.0749999999999993,0.18028460887254438,0.0020958745579665347,6.0749999999999993,0.27843578294258947,0.0053765968139336288
6.2249999999999996,0.086639508753436789,0.0010164438232073284,6.2249999999999996,0.18474794022299548,0.0049179331781135684,6.2249999999999996,0.27775441799091471,0.0096222784890077611
6.375,0.091393025640462838,0.0052128027719826079,6.375,0.1877392783588186,0.010251753484270184,6.375,0.27891699507137452,0.0062989601566746075
6.5250000000000004,0.093812537556409295,0.0059579026825411791,6.5250000000000004,0.19596662982979624,0.0066967100620207382,6.5250000000000004,0.29114668207478672,0.0031045416566455085
6.6749999999999998,0.093624903786568195,0.00079671942992276621,6.6749999999999998,0.21657922346653299,0.0085431255291726436,6.6749999999999998,0.29499862400566274,0.00085337049558199005
6.8249999999999993,0.095519402996476058,0.002683174549785671,6.8249999999999993,0.22393334656325717,0.012410495532240783,6.8249999999999993,0.28874858523089547,0.0053561547975002318
6.9749999999999996,0.10517735679641205,0.0051115878636368121,6.9749999999999996,0.21815276633466152,0.014827579524439779,6.9749999999999996,0.29925504018932503,0.0054059834941136307
7.125,0.099537872287733017,0.0057311334013345457,7.125,0.231706122015465,0.0078444759512661302,7.125,0.30270233701412652,0.0074884799976002491
7.2749999999999995,0.099889122555639198,0.003763563818322158,7.2749999999999995,0.24434957789051509,0.004449209997393894,7.2749999999999995,0.29118920618433392,0.0078281969163862281
7.4249999999999998,0.10109824964302432,0.0025637282496781097,7.4249999999999998,0.23168986615371789,0.01355974540526355,7.4249999999999998,0.30815038902792469,0.019385303174964529
7.5749999999999993,0.10214929313842724,0.0075162639506159449,7.5749999999999993,0.22951891217530099,0.023072012088591363,7.5749999999999993,0.32061541621056094,0.039142729571447162
7.7249999999999996,0.11390890146412583,0.0087687630128911072,7.7249999999999996,0.23807760357021668,0.019206490721881939,7.7249999999999996,0.34380572537207466,0.0089801079782133655
7.875,0.10837700448792523,0.0079035326428523837,7.875,0.23446731185366479,0.027126911260492239,7.875,0.34355122466257193,0.028627952065976701
8.0249999999999986,0.11655593085271569,0.0057855292001700873,8.0249999999999986,0.25236839899366553,0.0053183102752017855,8.0249999999999986,0.35976434589254019,0.0036996600827745594
8.1750000000000007,0.11826871954750776,0.0087227588189271194,8.1750000000000007,0.25434978721156254,0.0057381421655183272,8.1750000000000007,0.36090756273852576,0.0047416671475849171
8.3249999999999993,0.12072706828338858,0.0059486316117239851,8.3249999999999993,0.24945469528791442,0.011909348326478199,8.3249999999999993,0.35361458196292284,0.021796750263810227
8.4749999999999996,0.12231256347804324,0.0050587342926968681,8.4749999999999996,0.25847303178624081,0.007132018616342062,8.4749999999999996,0.35313864469079509,0.009116635007300887
8.625,0.11813390734883544,0.0023573533313271822,8.625,0.26195019535740571,0.0033187714804688352,8.625,0.36064551699510822,0.0060359910823931376
8.7749999999999986,0.12149232224538929,0.0030720409975413194,8.7749999999999986,0.25443962726040698,0.0041771670702179667,8.7749999999999986,0.36458746942381026,0.0029561362499116225
8.9250000000000007,0.12006614103555682,0.0037390532370255619,8.9250000000000007,0.25331868280178638,0.0050232892887605608,8.9250000000000007,0.36003311514050207,0.006953106576860396
9.0749999999999993,0.12378428816684571,0.0037293292302826644,9.0749999999999993,0.2457497317970703,0.010117486130821448,9.0749999999999993,0.35720388022220284,0.012068943725146228
9.2249999999999996,0.12343211379932911,0.0021782431232041277,9.2249999999999996,0.25095111389231906,0.0025267662206261,9.2249999999999996,0.34743681578686991,0.013417033735895896
9.375,0.12411251580944106,0.0073176097915996479,9.375,0.24241690378440672,0.01819048473556726,9.375,0.33810959344136093,0.030840241665091035
9.5249999999999986,0.12746761129707729,0.0019159018020406915,9.5249999999999986,0.24964426910273621,0.0030696876824744534,9.5249999999999986,0.34817660153117036,0.003221522957320633
9.6750000000000007,0.13170455597549041,0.001173129415166697,9.6750000000000007,0.2588803271313318,0.00096948632133983493,9.6750000000000007,0.34753391146390877,0.0015649366257077242
9.8249999999999993,0.12978266466104255,0.0061997950299695972,9.8249999999999993,0.24399765704400719,0.013882569825756166,9.8249999999999993,0.34381661912849593,0.0074597609703908798
9.9749999999999996,0.13126666651966784,0.003428719738339925,9.9749999999999996,0.24555833562941745,0.0036744744591659714,9.9749999999999996,0.34160743312698338,0.0043261722233177771
10.125,0.12738948324431296,0.0052366572756932638,10.125,0.23264094608068792,0.010814859252803967,10.125,0.32729246146467833,0.020528869979032711
10.274999999999999,0.13039602343715428,0.0033860332722416954,10.274999999999999,0.23375561100595843,0.011734060463224283,10.274999999999999,0.32657017234550467,0.0061152611348136848
10.425000000000001,0.13509006879178123,0.0082770151922602793,10.425000000000001,0.23337450911713434,0.0070298591006616468,10.425000000000001,0.30615650027632996,0.010710588928786341
10.574999999999999,0.13052812812175757,0.001356964704569266,10.574999999999999,0.22782523299655411,0.0067367252324823977,10.574999999999999,0.31416314464520501,0.0029110888756947364
10.725,0.12964439390209567,0.0014777954630558201,10.725,0.22975225711263578,0.0023575953599629567,10.725,0.30805082311582643,0.0022797402374913379
10.875,0.12647257204282045,0.0018837247565842198,10.875,0.20926664065174014,0.0065036521563605855,10.875,0.29615324406448479,0.0060112518629525944
11.024999999999999,0.12383274429857469,0.0054518100836865079,11.024999999999999,0.20195652323523908,0.014316768414572804,11.024999999999999,0.28668492927104733,0.019563642761374869
11.175000000000001,0.12440024443683168,0.0033475028489716114,11.175000000000001,0.20105478231104051,0.003220609374259554,11.175000000000001,0.28343753495258767,0.0064759802852911502
11.324999999999999,0.11917726294615634,0.0046542386741588284,11.324999999999999,0.19783667951629461,0.0061670038185811203,11.324999999999999,0.26976376394989321,0.0058211978108188905
11.475,0.10768192895728701,0.01081338865562966,11.475,0.20032210653692734,0.027284458424144103,11.475,0.27808733942838804,0.033777196953892509
11.625,0.10933535598288838,0.00080214948785369065,11.625,0.20745065594246373,0.00051651820673102118,11.625,0.28843211249532402,0.0039925499008966296
11.774999999999999,0.11058432730081452,0.0025924871098344602,11.774999999999999,0.2024348137787034,0.0081903513776739548,11.774999999999999,0.28760113139471588,0.0043367825211656566
11.925000000000001,0.10988325525411081,0.00043124106554945688,11.925000000000001,0.20256517385690034,0.00064710739413824034,11.925000000000001,0.28583136945505538,0.00077197815064998369
12.074999999999999,0.11022294911269734,0.00066291032313352662,12.074999999999999,0.19943941157857667,0.0028145788004883109,12.074999999999999,0.28615175119366226,0.00063691599166426735
12.225,0.10800359278549382,0.0037851779445750985,12.225,0.18885898503468967,0.012327997868501871,12.225,0.28192845499529678,0.0079257021149108705
12.375,0.11046744172557973,0.00037227946776970122,12.375,0.19440356955324706,0.00049738138396475883,12.375,0.28347632481352469,0.001543688509174691
12.524999999999999,0.10744054782502409,0.010455524409470222,12.524999999999999,0.18204070740023273,0.02317185290231592,12.524999999999999,0.26753309075659848,0.029212842493452153
12.675000000000001,0.11894064519876377,0.0063430168472204092,12.675000000000001,0.18357514037958947,0.00351918583442764,12.675000000000001,0.26557428907303932,0.0072817278101966199
12.824999999999999,0.11588698504361981,0.0018433530971492407,12.824999999999999,0.18705814533637735,0.00076606532440667374,12.824999999999999,0.27602348498601964,0.0043580087802048651
12.975,0.11161992284986708,0.006354252136519703,12.975,0.17813082940564187,0.016022832004513023,12.975,0.26840632025993144,0.014299535219342449
13.125,0.10814775739397321,0.012394175730660168,13.125,0.17115509146327876,0.019930339550780669,13.125,0.25568955248539632,0.040137200882578924
13.274999999999999,0.11137608119419644,0.005671847215131893,13.274999999999999,0.17496461979779279,0.0095992757688249872,13.274999999999999,0.25653112637718134,0.015541309944378582
13.425000000000001,0.11203309684353058,0.0056965320136193121,13.425000000000001,0.17886700861117058,0.011985809777696754,13.425000000000001,0.24817514669379634,0.010020621674870825
13.574999999999999,0.10972741198988102,0.010740041732421761,13.574999999999999,0.17323540037975257,0.019752074740558009,13.574999999999999,0.23723433866137039,0.031599611616150013
13.725,0.11256706799800596,0.00034638856942417409,13.725,0.17824306925482913,0.00047313683266760075,13.725,0.24802759873114055,0.0010320018218638179
13.875,0.11004236620263709,0.0074136576631960681,13.875,0.17174658969631973,0.012800313706459125,13.875,0.23469567313799641,0.022963138065471837
14.024999999999999,0.10748963169230415,0.012408894685813521,14.024999999999999,0.16434390591077988,0.023069342619109184,14.024999999999999,0.22761441171728422,0.034869033835269188
14.175000000000001,0.11207798549107142,0.00069441660385087306,14.175000000000001,0.17346257223338044,0.00049712314807540201,14.175000000000001,0.24131962621029887,0.0015809309502697415
14.324999999999999,0.11176008068008592,0.00067901867303776678,14.324999999999999,0.17211164679619656,0.00071084046667446851,14.324999999999999,0.23918671933019658,0.00085888112332527884
14.474999999999998,0.10967523903288454,0.0050437083226760864,14.474999999999998,0.16665276108169727,0.0082572739123989887,14.474999999999998,0.22828802702766077,0.016953237807800951
14.625,0.11248309243643445,0.0003566746368972439,14.625,0.16938771716088105,0.0011105266343036083,14.625,0.23360038425611412,0.0024991091746468476
14.774999999999999,0.11236287901360871,0.00046338429109783833,14.774999999999999,0.16635780146556536,0.0005002300547371593,14.774999999999999,0.22662481040770308,0.0012028353493600539
14.925000000000001,0.11081143423503179,0.0036199308127469018,14.925000000000001,0.16300586017677546,0.005234190738749497,14.925000000000001,0.22468287518634888,0.010742155783444163
15.074999999999999,0.11052020796497856,0.0014130913303869142,15.074999999999999,0.16546970036661776,0.00095377748005455855,15.074999999999999,0.22551043000742013,0.0016208449669631738
15.224999999999998,0.10627284725963841,0.01103267971445022,15.224999999999998,0.15902829637714461,0.019818651593153491,15.224999999999998,0.21103647621815305,0.029821534301997348
15.375,0.11042290381153359,0.00068116254208163622,15.375,0.1676699674781508,0.00074902247082734034,15.375,0.22541648097260555,0.0035189878178532642
15.524999999999999,0.10598506475596703,0.0078007228987275433,15.524999999999999,0.15863483422768779,0.01684379064407359,15.524999999999999,0.21439600604470233,0.019222591538560232
15.675000000000001,0.10925369328316815,0.00081159817942450863,15.675000000000001,0.16447251443751845,0.0011791294153008121,15.675000000000001,0.21757276199903922,0.0057267454664825775
15.824999999999999,0.11443769446476164,0.0025134433546906772,15.824999999999999,0.16295229127993555,0.0032108298378992406,15.824999999999999,0.22194424421520562,0.0021954749543284099
15.975,0.11409286032155926,0.0014508721655862988,15.975,0.16298254406988993,0.0050712455527972119,15.975,0.22182304960751553,0.0024925728509732183
16.125,0.11343407006154903,0.0016473896055913327,16.125,0.16534178733147878,0.0013576301725516074,16.125,0.22059114369526547,0.0015520263333259074
16.274999999999999,0.1086370194191932,0.014186357790320457,16.274999999999999,0.15268317037841198,0.022793775183380389,16.274999999999999,0.1993776809688923,0.031089029107782114
16.424999999999997,0.11143043691128411,0.00055234421062567843,16.424999999999997,0.15983340271517762,0.0011455419465151149,16.424999999999997,0.21489130252252811,0.00040038453743391616
16.574999999999999,0.11069257507526205,0.0039830914848722598,16.574999999999999,0.15986862725022366,0.0077876572099997796,16.574999999999999,0.21037791816649806,0.0067925183477432309
16.725000000000001,0.10853837542281672,0.0048216579844778968,16.725000000000001,0.16303600666214996,0.010641121097989424,16.725000000000001,0.20595183360895683,0.0084506690491741657
16.875,0.11248492514222015,0.00078982811900099234,16.875,0.16320497535216238,0.003763867051303136,16.875,0.20822421257223236,0.0016553056420082512
17.024999999999999,0.11271426117581487,0.0025435584059680843,17.024999999999999,0.15992946607525971,0.006465632944838322,17.024999999999999,0.20665799997148721,0.0021016882240739339
17.174999999999997,0.10854055256861163,0.0092197980791342664,17.174999999999997,0.15756029854406617,0.009338397470006669,17.174999999999997,0.18807337405907845,0.0284063225832577
17.324999999999999,0.11339085802967407,0.0034031645963885147,17.324999999999999,0.1604465024006794,0.0060572950813977591,17.324999999999999,0.19989280979128651,0.0098916185393774815
17.475000000000001,0.10985214026944956,0.0081915328340598677,17.475000000000001,0.15508736573368337,0.016226773923931015,17.475000000000001,0.19502071928223844,0.014808407780292883
17.625,0.10954504259398064,0.0060250478394949054,17.625,0.15824137075734909,0.0092888922640395766,17.625,0.18694830752927308,0.017104993555483186
17.774999999999999,0.1082482144401522,0.012060341621704173,17.774999999999999,0.15423946501224453,0.019883955111706101,17.774999999999999,0.18867353453253305,0.025186553817112139
17.924999999999997,0.11029097778770758,0.0021566801517247502,17.924999999999997,0.15933147592380872,0.000908764463472935,17.924999999999997,0.18770978669277169,0.010922145051526074
18.074999999999999,0.11226552032540414,0.0010244248143410578,18.074999999999999,0.1565643991865886,0.0041487857045727364,18.074999999999999,0.19029372145328249,0.0037842134351946952
18.225000000000001,0.1146200913407369,0.00085710731752759424,18.225000000000001,0.15456667211965794,0.00099236127103448672,18.225000000000001,0.1935080775844305,0.0096435605583419168
18.375,0.1122484880165085,0.006103473132683084,18.375,0.14887912342155663,0.0079664873445005457,18.375,0.19148344908599405,0.013917103391370518
18.524999999999999,0.11112739607604623,0.0030240162074473614,18.524999999999999,0.14616494342649944,0.0059464403987578547,18.524999999999999,0.18403998480902775,0.006788051994201131
18.674999999999997,0.1149321786196827,0.0012099068445400886,18.674999999999997,0.14941401735565363,0.00078444709646851793,18.674999999999997,0.19280290603637695,0.001323998113137149
18.824999999999999,0.1119001061347738,0.010667244774269183,18.824999999999999,0.14258397871690859,0.016828884758560744,18.824999999999999,0.18409376433401398,0.019712708629980896
18.975000000000001,0.11656890826577755,0.0006039412634663466,18.975000000000001,0.14746286365877709,0.00052987517855568225,18.975000000000001,0.18962185021602745,0.00033973781951795773
19.125,0.11280746140739409,0.0084521812070697325,19.125,0.14086728970680013,0.013503744434560885,19.125,0.18159892342307354,0.014329096754387179
19.274999999999999,0.11293468182722063,0.0095121457371306253,19.274999999999999,0.14150666908399595,0.012664383775233327,19.274999999999999,0.1795412843877619,0.019781355949794528
19.424999999999997,0.1110912370881276,0.0054813894693119787,19.424999999999997,0.14024542633598372,0.0069259655596663706,19.424999999999997,0.17091575391364816,0.013996796767180622
19.574999999999999,0.11059160409043609,0.011583293033116459,19.574999999999999,0.13701416058938096,0.015988563090619932,19.574999999999999,0.17899669549257677,0.023334502923772243
19.725000000000001,0.11359092272680853,0.0012196410748812755,19.725000000000001,0.14093153929444074,0.00066247355720452559,19.725000000000001,0.1838500194060497,0.0023950631326668395
19.875,0.11274198955150241,0.0052928351047928186,19.875,0.13761662343612216,0.008034154678984818,19.875,0.18149685578274447,0.0096433966223533965
20.024999999999999,0.1100787719799094,0.0086119816891377064,20.024999999999999,0.13559138772535764,0.0099394942704021071,20.024999999999999,0.17114803631798531,0.020460104278879666
20.174999999999997,0.11657308214701008,0.0018270363378215901,20.174999999999997,0.13807580058204866,0.001356616417366981,20.174999999999997,0.17999905201437161,0.0016299260040912708
20.324999999999999,0.11355663660622428,0.00093362548033483375,20.324999999999999,0.13932028965643276,0.00082707832848835552,20.324999999999999,0.17774397826059407,0.00087616990522864648
20.475000000000001,0.11191885763012066,0.0069610525326964162,20.475000000000001,0.13637102677681417,0.0074966473717005301,20.475000000000001,0.17154652708655901,0.017593450146812302
20.625,0.1155546773538849,0.0015443723836752431,20.625,0.14057425095402307,0.0020785082783352196,20.625,0.1770976740488189,0.0033900063923481059
20.774999999999999,0.10937402495100888,0.013799090387714369,20.774999999999999,0.13308776012774284,0.018382757473639259,20.774999999999999,0.16684777904507264,0.025705472910968398
20.924999999999997,0.1150666200040236,0.0026380349105658294,20.924999999999997,0.13928417679826183,0.0042375143868806963,20.924999999999997,0.17592413387023562,0.0031891298040657491
21.074999999999999,0.11145756275357095,0.011338269017851094,21.074999999999999,0.1349647115673539,0.012756990290117488,21.074999999999999,0.16655032325336952,0.021532724672626697
21.225000000000001,0.11556735059222438,0.00074784846096185653,21.225000000000001,0.14038599078236719,0.00046051454387907836,21.225000000000001,0.17329925071192148,0.00067390882058437137
21.375,0.112859252677436,0.0060962241427985854,21.375,0.13596095365833194,0.0089769900926272416,21.375,0.16774668004642881,0.0096577865435528952
21.524999999999999,0.11417718540786502,0.0012932187984754458,21.524999999999999,0.13766083726751266,0.0025873661432482377,21.524999999999999,0.17036654445657898,0.0014501550893756129
21.674999999999997,0.11496826770625766,0.00069445828263432795,21.674999999999997,0.13895710127962982,0.00039917353792403659,21.674999999999997,0.17123847942012563,0.00091096896619918398
21.824999999999999,0.1114160152369208,0.010976119902781432,21.824999999999999,0.13123375873620013,0.010986751766765952,21.824999999999999,0.16090701520864256,0.0195633726675234
21.975000000000001,0.11589258953467807,0.0032792367930782988,21.975000000000001,0.13733371993757795,0.0010387952263690911,21.975000000000001,0.16732776019169873,0.0048356736993975108
22.125,0.11185916718982514,0.000425793040036869,22.125,0.13649557446676588,0.00049717871046486871,22.125,0.16633938942595924,0.001506477759572326
22.274999999999999,0.11285698819322651,0.00044395118694697894,22.274999999999999,0.136571324493339,0.0010556870600391941,22.274999999999999,0.16592940770151737,0.00088110059450756818
22.424999999999997,0.11365761028979773,0.00090390427069142942,22.424999999999997,0.13807710153398137,0.001225206835147957,22.424999999999997,0.16593750834623014,0.001205408659941681
22.574999999999999,0.1139708781929173,0.00051531414803336368,22.574999999999999,0.13822701755625538,0.00068391363720612735,22.574999999999999,0.16671597793124773,0.00035404256380241041
22.725000000000001,0.11189027816530257,0.0047845467726018269,22.725000000000001,0.13563318488429771,0.005959367451095968,22.725000000000001,0.16121926472411882,0.0093053873354479663
22.875,0.11481774098588605,0.00021545378179644079,22.875,0.13786658945009689,0.00071453937641969959,22.875,0.16518005947315267,0.00034540960434261547
23.024999999999999,0.11391343179219955,0.00030984602509860496,23.024999999999999,0.13828568095345398,0.00019776101914064498,23.024999999999999,0.16384577354204327,0.00077047530506792151
23.174999999999997,0.11062946629839496,0.008640384081004435,23.174999999999997,0.1352323610516882,0.010612681993917628,23.174999999999997,0.1576448265810679,0.014718821482135568
23.324999999999999,0.11326440111318291,0.009260865959097685,23.324999999999999,0.13703150825687532,0.011060081962956389,23.324999999999999,0.16207636331466357,0.015785248923244625
23.475000000000001,0.117030946819492,0.0012087262866158138,23.475000000000001,0.14039006859365136,0.00081200838464569596,23.475000000000001,0.16837521241087303,0.0017285530949447544
23.625,0.11752322293067163,0.00099912429916829614,23.625,0.14132675980076645,0.0019879566463969337,23.625,0.17210433596656438,0.0014397573271041941
23.774999999999999,0.11236599302239066,0.012110883099123943,23.774999999999999,0.13658472366663282,0.013741717390491674,23.774999999999999,0.16200619652157738,0.021639053755625498
23.924999999999997,0.11752413964086725,0.00071257527357170176,23.924999999999997,0.14207813956520776,0.0010025664944171109,23.924999999999997,0.1711055664789109,0.00099195108935814288
24.074999999999999,0.11736781919546727,0.00090294574395874112,24.074999999999999,0.14286716859348692,0.00089764571728379375,24.074999999999999,0.17128386320891203,0.00091694955327587761
24.225000000000001,0.11615670374197554,0.00085772346154929934,24.225000000000001,0.14215558947938861,0.0010207585728402315,24.225000000000001,0.16834100087483725,0.0024857835145261431
24.375,0.11575885151707849,0.00098534905110681903,24.375,0.14125691038189511,0.0020278224295871639,24.375,0.16839828945341564,0.0026992236711849073
24.524999999999999,0.11303447330512874,0.0060469690281182266,24.524999999999999,0.1376451434511127,0.0073343242053038648,24.524999999999999,0.16628423677820736,0.010668930498701611
24.674999999999997,0.11576802519043389,0.00077971647264866257,24.674999999999997,0.14202708748454598,0.00038424045225931446,24.674999999999997,0.17233558937355326,0.00066830260580391795
24.824999999999999,0.1080680669740189,0.0130596056755367,24.824999999999999,0.13168361933544429,0.018264669265959925,24.824999999999999,0.15774466499449716,0.022885769878833128
24.975000000000001,0.11592142267744669,0.00025988809347972711,24.975000000000001,0.14245642459753788,0.00079313559332412468,24.975000000000001,0.17287492297944568,0.0014322438706478209
25.125,0.11609631915425146,0.00028824999758918912,25.125,0.14112048678927949,0.00086256558022297387,25.125,0.17258480616978236,0.00070102416667856967
25.274999999999999,0.11475839540939922,0.001232422589421912,25.274999999999999,0.14104683615944602,0.00083357271586704249,25.274999999999999,0.17092208862304686,0.0022484209651738563
25.424999999999997,0.11612278546473777,0.0004912106508955309,25.424999999999997,0.14136476227731415,0.00060342926589668081,25.424999999999997,0.17286990937732513,0.00051266274452278933
25.574999999999999,0.11122758259144863,0.011257554947767284,25.574999999999999,0.13632083248782467,0.01204104808152804,25.574999999999999,0.16243170394378453,0.021418474201752611
25.725000000000001,0.11150176765382754,0.012715003771713871,25.725000000000001,0.1357858170678605,0.017164691474619104,25.725000000000001,0.16277808883563188,0.022471059089838222
25.875,0.1164314210876938,0.00087137547637623075,25.875,0.14218337447554974,0.00057986036961013056,25.875,0.1720684192798756,0.00068866947872845015
26.024999999999999,0.11559223875510777,0.0061934457687419335,26.024999999999999,0.14081017230930745,0.0098799785620061614,26.024999999999999,0.17167366425165054,0.010389785455480995
26.174999999999997,0.11913925820685344,0.0010441216086920174,26.174999999999997,0.14616913156411079,0.0013898122686274799,26.174999999999997,0.17792811538233902,0.0011619078027903359


==> data/rawDataBrightwayOncommingCarEvaluation50mTest22Day2.txt <==
x_5, mean_5, std_5, x_50, mean_50, std_50, x_90, mean_90, std_90, scenario, brightway
5.1749999999999998,0.052589689252981825,0.0,5.1749999999999998,0.066796608381883324,0.0,5.1749999999999998,0.059759812195954651,0.0
5.625,0.051975319699659697,0.0,5.625,0.069651309783557214,0.0,5.625,0.060997874468976518,0.0
5.9249999999999998,0.053890830735832201,0.0,5.9249999999999998,0.069464668334340549,0.0,5.9249999999999998,0.062601856948098181,0.0
6.2249999999999996,0.052477720673049955,0.0,6.2249999999999996,0.07182939600613017,0.0,6.2249999999999996,0.062368219321936112,0.0
6.5250000000000004,0.052987290538409587,0.0,6.5250000000000004,0.065000923432446095,0.0,6.5250000000000004,0.066370404906203967,0.0
6.8249999999999993,0.05378550621764492,0.0,6.8249999999999993,0.070245737218262008,0.0,6.8249999999999993,0.067184122719572581,0.0
6.9749999999999996,0.053994317520385249,0.0,6.9749999999999996,0.075548298207614648,0.0,6.9749999999999996,0.070774259291730993,0.0
7.2749999999999995,0.055695825490893164,0.0,7.2749999999999995,0.084500554947101181,0.0,7.2749999999999995,0.074520364027478192,0.0
7.5749999999999993,0.056848012865818996,0.0,7.5749999999999993,0.087759967816737269,0.0,7.5749999999999993,0.073694737524114012,0.0
8.0249999999999986,0.068442279125930358,0.0,8.0249999999999986,0.097669898396471416,0.0,8.0249999999999986,0.076411252217824993,0.0
8.1750000000000007,0.062913948291825519,0.0,8.1750000000000007,0.10312709149210347,0.0,8.1750000000000007,0.082643147251057009,0.0
8.3249999999999993,0.060601834881173676,0.0,8.3249999999999993,0.096673602185819094,0.0,8.3249999999999993,0.083550099378174897,0.0
8.625,0.061634704271627608,0.0,8.625,0.087926077453237536,0.0,8.625,0.086343668720766653,0.0
8.9250000000000007,0.067347934789810937,0.0,8.9250000000000007,0.095090759505371103,0.0,8.9250000000000007,0.09670192410453729,0.0
9.2249999999999996,0.066895813537340698,0.0,9.2249999999999996,0.097605809477135333,0.0,9.2249999999999996,0.092469586440563051,0.0
9.5249999999999986,0.070822475121465875,0.0,9.5249999999999986,0.098996528155591887,0.0,9.5249999999999986,0.095287626966702732,0.0
9.8249999999999993,0.068407773058568572,0.0,9.8249999999999993,0.11997172929682878,0.0,9.8249999999999993,0.097620236475964836,0.0
10.125,0.070820038239018793,0.0,10.125,0.12873653182661754,0.0,10.125,0.098603333679686364,0.0
10.425000000000001,0.073498298384174474,0.0,10.425000000000001,0.12473476892820497,0.0,10.425000000000001,0.10361749693272577,0.0
10.574999999999999,0.072967092898462801,0.0,10.574999999999999,0.13475518501276354,0.0,10.574999999999999,0.1088843578883177,0.0
10.875,0.074019077235496208,0.0,10.875,0.10498414825311789,0.0,10.875,0.11427585855955727,0.0
11.175000000000001,0.075952344728322047,0.0,11.175000000000001,0.11250221828996437,0.0,11.175000000000001,0.11585599725734576,0.0
11.475,0.07552618101637093,0.0,11.475,0.11093581854069794,0.0,11.475,0.11789093599334068,0.0
11.774999999999999,0.07920884176794081,0.0,11.774999999999999,0.12938352740079143,0.0,11.774999999999999,0.1260346000482519,0.0
12.074999999999999,0.079387995015838056,0.0,12.074999999999999,0.12873029188401677,0.0,12.074999999999999,0.12542578355170553,0.0
12.375,0.084215860317705962,0.0,12.375,0.15179838323100353,0.0,12.375,0.13572234399709585,0.0
12.524999999999999,0.086578520405399845,0.0,12.524999999999999,0.15751605969323706,0.0,12.524999999999999,0.14753544707630514,0.0
12.824999999999999,0.091294036152832103,0.0,12.824999999999999,0.17601642769322315,0.0,12.824999999999999,0.15209524337939592,0.0
13.125,0.094198901676738958,0.0,13.125,0.18057229407478598,0.0,13.125,0.1638149549684384,0.0
13.425000000000001,0.095376579364049169,0.0,13.425000000000001,0.1880089003988559,0.0,13.425000000000001,0.17598719058323228,0.0
13.574999999999999,0.095990263551359992,0.0,13.574999999999999,0.17351465594475993,0.0,13.574999999999999,0.18220171729981099,0.0
14.024999999999999,0.095417365425290682,0.0,14.024999999999999,0.17961403125341863,0.0,14.024999999999999,0.18479616516600555,0.0
14.324999999999999,0.10149251579245722,0.0,14.324999999999999,0.2159343309520014,0.0,14.324999999999999,0.21020000522662413,0.0
14.625,0.10795656622023814,0.0,14.625,0.23605979658537068,0.0,14.625,0.24818166393984362,0.0
14.925000000000001,0.11155527343749998,0.0,14.925000000000001,0.25278355995991786,0.0,14.925000000000001,0.25954005177584777,0.0
15.224999999999998,0.12064716496708718,0.0,15.224999999999998,0.28982627825463875,0.0,15.224999999999998,0.28706979912094727,0.0
15.524999999999999,0.13818788972174534,0.0,15.524999999999999,0.37093192492148147,0.0,15.524999999999999,0.40661885717842133,0.0
15.824999999999999,0.15838659231126415,0.0,15.824999999999999,0.40631974242903462,0.0,15.824999999999999,0.47893761986660766,0.0
16.274999999999999,0.20898673452882288,0.0,16.274999999999999,0.41215515400431324,0.0,16.274999999999999,0.51452984978642036,0.0
16.574999999999999,0.1988545340789826,0.0,16.574999999999999,0.40319057593617663,0.0,16.574999999999999,0.54366321056110845,0.0
16.875,0.22085426214150447,0.0,16.875,0.3810081079187328,0.0,16.875,0.48259795783249754,0.0
17.174999999999997,0.19788410267415249,0.0,17.174999999999997,0.39229900403458329,0.0,17.174999999999997,0.50859831891299201,0.0
17.475000000000001,0.18623998955019569,0.0,17.475000000000001,0.40041527925045378,0.0,17.475000000000001,0.5127081005753984,0.0
17.774999999999999,0.21727034969985645,0.0,17.774999999999999,0.41324366713782534,0.0,17.774999999999999,0.51716034812680323,0.0
18.074999999999999,0.22165178224341592,0.0,18.074999999999999,0.40969641854697614,0.0,18.074999999999999,0.50917434154139429,0.0
18.524999999999999,0.21556417082887003,0.0,18.524999999999999,0.40393114032434907,0.0,18.524999999999999,0.53530008150080555,0.0
18.824999999999999,0.20169835859156723,0.0,18.824999999999999,0.39082311000050679,0.0,18.824999999999999,0.52158233975515977,0.0
19.274999999999999,0.20372021737656881,0.0,19.274999999999999,0.37707220979800055,0.0,19.274999999999999,0.51696023128955759,0.0
19.574999999999999,0.20873034386330319,0.0,19.574999999999999,0.36560175663678784,0.0,19.574999999999999,0.50755082041436572,0.0
19.875,0.21362172171308391,0.0,19.875,0.35691178931448708,0.0,19.875,0.48823143212272119,0.0
20.174999999999997,0.22082661741022153,0.0,20.174999999999997,0.34842273502803128,0.0,20.174999999999997,0.48058543575971185,0.0
20.625,0.21451298488300583,0.0,20.625,0.34252928873552629,0.0,20.625,0.49439377844142463,0.0
21.074999999999999,0.20178549664797532,0.0,21.074999999999999,0.34469686979933956,0.0,21.074999999999999,0.49724693223801197,0.0
21.524999999999999,0.19952200517562296,0.0,21.524999999999999,0.33931417378863937,0.0,21.524999999999999,0.47562142723121387,0.0
21.824999999999999,0.20552543898930803,0.0,21.824999999999999,0.33709831078519098,0.0,21.824999999999999,0.47825754698638617,0.0
22.274999999999999,0.20298516726336949,0.0,22.274999999999999,0.32267889807797639,0.0,22.274999999999999,0.42922196383020772,0.0
22.574999999999999,0.20539053148751096,0.0091153041582246064,22.574999999999999,0.31941858977416948,0.0077737175916262734,22.574999999999999,0.43530082305453338,0.0160042652057312
22.725000000000001,0.19978709848495385,0.0,22.725000000000001,0.34160491061236326,0.0,22.725000000000001,0.44990388289260402,0.0
22.875,0.2044635716351717,0.0096705357127222624,22.875,0.32330526451101399,0.0095434788527955193,22.875,0.45729880641630039,0.009883733583006005
23.024999999999999,0.17823870410759896,0.0037524978708609888,23.024999999999999,0.33463254297079592,0.010396009668387803,23.024999999999999,0.43850726350184294,0.026402535028279227

